Boosting Nodes for Improving the Spread of Influence

Information diffusion in networks has received a lot of recent attention. Most previous work addresses the influence maximization problem of selecting an appropriate set of seed nodes to initiate the diffusion process so that the largest number of nodes is reached. Since the seed selection problem is NP hard, most solutions are sub-optimal. Furthermore, there may be settings in which the seed nodes are predetermined. Thus, a natural question that arise is: given a set of seed nodes, can we select a small set of nodes such that if we improve their reaction to the diffusion process, the largest increase in diffusion spread is achieved? We call this problem, the boost set selection problem. In this paper, we formalize this problem, study its complexity and propose appropriate algorithms. We also evaluate the effect of boosting in a number of real networks and report the increase of influence spread achieved for different seed sets, time limits in the diffusion process and other diffusion parameters.

==> dblpWC.txt <==
T	NoBoost	MoBoo	TMoBoo	FastTMoBoo	MIIPs	FastTMIIPs	Greedy	GreedyBatch	SPP-MTCIT	SPT-MTCIT	SPH-MTCIT	SPP-MIT	SPT-MIT	SPH-MIT	LastNode
10	6.71778	10.7487066667	10.729	10.7377466667	10.77448	10.7470533333	10.78786	10.6818	10.44485	10.263475	10.246275	8.3934440803	8.4161240803	8.3953240803	8.5269040803
11	7.29218	11.6108533333	11.6773733333	11.7300533333	11.7571466667	11.72804	11.81026	11.7774266667	11.413525	11.200275	11.202925	9.1387632502	9.1855432502	9.1496232502	9.3226632502
12	7.55376	12.19552	12.3614266667	12.3423333333	12.3943066667	12.3435466667	12.47778	12.3426266667	11.82315	11.692075	11.74475	9.5410636446	9.5970036446	9.5576236446	9.7695436446
13	7.7682	12.73476	12.9060133333	12.92512	12.8355466667	12.9549733333	13.04182	12.9227466667	12.250025	12.0998	12.193675	9.8687068785	9.9349468785	9.8675468785	10.1364268785
14	7.8917	13.1116933333	13.3253333333	13.2384533333	13.1669466667	13.3391733333	13.42458	13.2683466667	12.512	12.382325	12.535675	10.0873014281	10.1669214281	10.1167414281	10.4029414281
15	8.18166	13.6189333333	13.8313866667	13.8810133333	13.7582666667	13.8955066667	14.02752	13.8557466667	12.956725	12.805575	12.949575	10.5100247065	10.5744047065	10.5256647065	10.8319447065
16	8.38854	14.2711733333	14.4038133333	14.4518266667	14.3230133333	14.4800133333	14.70588	14.4100933333	13.4719	13.31055	13.4795	10.7846965497	10.8783165497	10.8166965497	11.1684565497
17	8.54206	14.7150933333	14.8323866667	14.9028266667	14.7981066667	15.0258933333	15.08238	14.8876266667	13.798575	13.63095	13.894075	11.0185846126	11.1188446126	11.0587446126	11.4405846126
18	9.0395	15.5421066667	15.66488	15.6790933333	15.6440666667	15.6777866667	15.97112	15.73844	14.603925	14.334875	14.6089	11.7334021284	11.7976621284	11.7499821284	12.1345421284
19	9.14938	15.88784	16.01452	16.01152	15.9708933333	16.0691866667	16.3273	16.0759733333	14.83265	14.581725	14.88695	11.934948009	12.006928009	11.964108009	12.411148009


==> epinionsWC.txt <==
T	NoBoost	MoBoo	TMoBoo	FastTMoBoo	MIIPs	FastTMIIPs	Greedy	GreedyBatch	SPP-MTCIT	SPT-MTCIT	SPH-MTCIT	SPP-MIT	SPT-MIT	SPH-MIT	LastNode
10	3.80998	7.8655733333	7.8587333333	7.85456	7.79626	7.90598	8.23268	6.939	7.032975	6.6188	6.641925	7.6414329054	7.6519729054	7.7211929054	7.9032129054
11	4.00212	9.1255466667	9.1787733333	9.1403866667	9.22118	9.17698	9.03886	8.1032266667	8.0995	7.532075	7.57965	8.533112577	8.472172577	8.594732577	8.805772577
12	4.12422	10.52832	10.3465866667	10.5454933333	10.55238	10.56456	10.57684	9.28444	8.8977	8.343975	9.0571	9.4634582481	9.5374982481	9.6445982481	9.9037782481
13	4.24108	11.9397066667	11.9420533333	12.0276666667	11.8966	11.9987	11.92172	9.8420133333	9.86405	9.1939	10.1511	10.515621344	10.501621344	10.704581344	11.040161344
14	4.38076	13.50208	13.6532266667	13.5634266667	13.29338	13.596	13.61912	12.0645466667	10.9131	10.165525	11.277225	11.3941315248	11.5131115248	11.6434715248	11.6442715248
15	4.48554	15.0860133333	15.3217466667	15.3195866667	15.25132	15.27926	15.3384	13.1356933333	11.995725	11.155325	12.31715	13.1539380038	13.1897580038	13.3498580038	13.9998780038
16	4.52584	16.8973866667	16.9406	16.8687333333	16.7985466667	16.80344	17.05062	14.6098266667	13.0821	12.119225	13.54635	14.1898776038	14.2567976038	14.5857176038	14.7565176038
17	4.68316	18.7148933333	18.8909333333	18.84568	18.79504	18.5742933333	18.99536	16.4054666667	14.181	13.10475	14.996075	15.5874527914	15.7729527914	16.1472727914	17.0315327914
18	4.78742	21.2144533333	21.4071466667	21.14972	21.2071466667	21.39972	21.51696	18.3853066667	15.727725	14.48545	15.641525	17.1917786218	17.3057386218	17.7197986218	19.0556186218
19	4.87882	22.4759866667	23.3923866667	23.0904533333	23.1071466667	23.17972	23.29206	19.3145333333	16.757275	15.368825	16.6745	18.4021437645	18.7885237645	19.3562237645	19.2732037645


==> epinions_Seeds_k_Spread.txt <==
OfSeeds	k0	k1	k2	k4	k7	k10
1	4.4440333333	10.0189333333	11.404	12.2759333333	12.7992	12.7971333333
2	7.3828666667	14.1133	20.0274	23.1879333333	28.4208666667	28.8006
3	8.534	15.3450333333	21.3229666667	24.7512	29.0705666667	30.1619333333
4	11.4431333333	25.9604333333	33.0121666667	36.4985	43.1134333333	46.7761666667
5	13.2313	27.6358666667	34.8588666667	38.3496	43.3875666667	48.9690666667
6	14.9517666667	29.5715333333	37.9087333333	40.9693333333	47.3790666667	53.5630666667
7	16.5251666667	31.0659666667	39.3205666667	43.9448333333	49.3929666667	55.9357
8	21.7863666667	34.6935333333	42.9594	51.3089333333	57.6767666667	64.7216666667
9	24.7341666667	37.7024	45.6543	58.0949	63.0289666667	69.7919333333
10	25.7975666667	38.7657666667	46.7097	59.2548	64.1737333333	70.872573


==> epinions_T_k_Spread.txt <==
T	k0	k1	k2	k4	k7	k10
10	3.8094666667	6.5107066667	6.9229866667	7.7180133333	8.06752	8.2300533333
11	4.0091066667	7.3776266667	7.9246933333	8.8234	9.4295733333	9.7749066667
12	4.1144	8.0953333333	9.1497466667	10.1702	10.94764	11.31824
13	4.2436666667	8.9695466667	9.85808	11.5468533333	12.5218133333	13.11876
14	4.3845733333	9.72084	10.8449466667	13.0305466667	14.25036	15.22736
15	4.4791466667	10.51672	12.2168933333	14.5631466667	16.7025333333	17.53976
16	4.54364	11.2879866667	13.5715733333	16.1072933333	18.2015866667	19.7629333333
17	4.65948	12.0955066667	14.7772	17.7370933333	20.0810666667	22.16592
18	4.7866933333	13.2635066667	16.3058666667	19.9970533333	23.6391866667	25.7956133333
19	4.8680533333	14.0294933333	17.4490933333	21.7204	25.9916533333	28.40416


==> epinions_b_k_Spread.txt <==
b	k0	k1	k2	k4	k7	k10
0.01	4.4848133333	4.99544	5.0121866667	5.04256	5.0581466667	5.668641
0.025	4.4762933333	5.8185733333	5.91184	6.0424533333	6.1673733333	6.2128533333
0.05	4.4744533333	7.2899333333	7.62364	8.17536	8.6586133333	8.86036
0.075	4.4861333333	8.87008	9.61396	10.9470666667	11.9614533333	12.5081066667
0.1	4.4791466667	10.51672	12.2168933333	14.5631466667	16.7025333333	17.53976
0.125	4.4787733333	12.3550533333	15.5862266667	19.2422533333	22.5281066667	24.2163333333
0.15	4.4716533333	14.3090533333	19.2075866667	24.8873333333	29.97536	33.1198133333
0.175	4.4767866667	16.3138	23.5534666667	31.7697333333	39.4110666667	44.0033066667
0.2	4.4749066667	18.4602666667	29.4082266667	40.2251866667	49.0845733333	56.1486533333
0.225	4.48188	20.55012	35.41056	50.65504	62.26412	72.1629866667


==> slashdotWC.txt <==
T	NoBoost	MoBoo	TMoBoo	FastTMoBoo	MIIPs	FastTMIIPs	Greedy	GreedyBatch	SPP-MTCIT	SPT-MTCIT	SPH-MTCIT	SPP-MIT	SPT-MIT	SPH-MIT	LastNode
10	4.3457	9.1354933333	9.0857066667	9.1586133333	9.10114	9.08338	9.15786	8.54804	8.47535	8.4893	8.6388	8.4927465846	8.5169465846	8.6763065846	8.7879665846
11	4.60552	11.362	11.3510933333	11.5188533333	11.31758	11.5871	11.46616	10.0090266667	9.809125	9.836125	10.05915	9.77720047	9.83354047	10.01718047	10.41152047
12	4.9204	14.81364	14.8663733333	14.8328933333	14.83	14.91	15.18378	12.50896	11.73895	11.7801	11.887825	11.7582883446	11.7874083446	12.1962483446	12.4084083446
13	5	18.44812	18.64664	18.65664	18.6412533333	18.88432	19.2	17.2	14.123575	14.153425	14.384375	13.8650692226	13.8461892226	14.2975292226	14.9569692226
14	5.39	21.6894266667	21.2899333333	21.5859866667	21.6452266667	22.42884	23.2	18.1	15.792825	15.71115	15.9428	15.717481236	15.845501236	16.387581236	17.086881236
15	5.76	26.7542533333	26.9558533333	26.81756	26.7859066667	27.87878	28.94	24.2	18.978275	19.03125	19.5066	18.9929023964	18.9472823964	19.8582423964	20.7940823964
16	6	31.4767866667	31.3658933333	32.1539066667	32.2356666667	32.45832	34.11	31	21.92185	21.998575	22.872725	21.8667597742	21.9928597742	23.1588797742	23.5662797742
17	6.1	34.8032	35.0964533333	36.1095466667	37.1	37.8	38.8	37	24.381775	24.30385	25.574225	24.1129630526	24.2507230526	25.6964430526	27.1137030526
18	6.3	40.1011733333	41.8370266667	41.7676666667	42	42.8	43.85	38.3	28.3403	28.29215	29.8203	28.1600527473	28.2585327473	29.9355327473	32.3490127473
19	6.56	47.8444266667	49.0436533333	49.0356933333	49	49.8	51.392	45.8	31.222075	31.199975	33.243925	31.2470170398	31.2498370398	33.2853570398	34.4852570398


==> wikiTRV.txt <==
T	NoBoost	MoBoo	TMoBoo	FastTMoBoo	MIIPs	FastTMIIPs	SPP-MTCIT	SPT-MTCIT	SPH-MTCIT	SPP-MIT	SPT-MIT	SPH-MIT	LastNode
10	12.9867272727	45.778	46.5471272727	45.7055272727	46.5820933333	46.8006266667	43.70645	43.7424	43.7073	40.986296875	42.3643484375	42.3467984375	44.742225
11	14.1653454545	50.4488727273	51.4281818182	50.9399818182	50.6906266667	51.6762533333	48.112925	47.47035	47.466575	44.703078125	46.0867140625	46.0848265625	49.2808988636
12	14.9675272727	55.8428363636	57.0504727273	55.5149272727	55.97652	57.5278	52.843775	52.08495	52.0835	49.0663203125	50.5756351563	50.5749101563	54.3433056818
13	16.2232909091	60.108	61.6108181818	60.4165090909	59.9273	61.21938	56.658125	55.7918	55.90365	52.6104921875	54.2011460938	54.2570710938	58.3830625
14	16.7719636364	63.4414	64.9930909091	63.0404363636	63.3279	64.1503	58.5747	58.582375	58.672625	54.94678125	56.764578125	56.809703125	61.00805
15	17.4866181818	67.0656181818	70.1873090909	67.6284363636	66.91386	69.64546	62.129125	62.218125	62.285525	58.3227421875	60.2704335938	60.3041335938	64.5973715909
16	18.8480363636	71.7959272727	75.2118363636	72.7208363636	71.59492	74.5356	67.831425	66.0518	66.081475	62.48896875	64.270384375	64.285221875	69.8136761364
17	19.5590363636	75.6985818182	80.0444363636	77.0408545455	75.56948	79.39488	70.75015	69.929075	69.91835	65.8117421875	67.8704085938	67.8650460938	73.2243659091
18	20.4670909091	78.9788545455	82.5424727273	80.5893454545	79.49882	81.97778	74.077275	73.137375	73.10665	68.85040625	70.993890625	70.978528125	76.5280647727
19	21.1139454545	82.7806181818	84.8251636364	84.6887090909	83.57582	85.83952	76.398175	76.185925	76.16745	71.484859375	73.8353921875	73.8261546875	79.5893965909


==> wikiWC.txt <==
T	NoBoost	MoBoo	TMoBoo	FastTMoBoo	MIIPs	FastTMIIPs	Greedy	GreedyBatch	SPP-MTCIT	SPT-MTCIT	SPH-MTCIT	SPP-MIT	SPT-MIT	SPH-MIT	LastNode
10	8.52656	38.69558	39.13718	38.75252	38.6058	39.37496	39.6699	38.50884	37.0137	37.070875	37.292475	38.27	36.9783076068	36.0390133333	37.7888076068
11	8.8825	40.81706	41.93758	41.64784	41.43716	42.40494	42.84056	39.97848	39.23685	39.324	39.609625	40.02	39.2590284012	40.01334	40.5866284012
12	9.498	45.1517	46.63122	45.89958	45.70854	46.78484	47.58	45.90884	43.113425	43.083175	43.364275	43.54	43.0367867628	44.5268666667	44.8882067628
13	9.802	46.96606	49.10174	48.67944	47.16918	49.88406	50.518	47.0468666667	44.8423	44.95425	45.3909	45.03	44.8753796578	45.0779333333	46.9067196578
14	10.06	48.87844	51.41438	50.82278	49.3095	51.73026	52.902	48.9725333333	46.452975	46.5559	47.1002	46.92	46.5581713993	46.2124666667	48.5279313993
15	10.426	51.77756	54.20596	53.16108	52.24276	54.35226	56.048	53.3603866667	48.71685	48.807925	49.341475	48.7676	48.7827980116	47.2644666667	52.5125580116
16	10.666	53.90274	56.90452	56.00238	54.18932	57.47222	59.072	56.0524666667	50.4997	50.656875	51.303625	50.2965333333	50.619611083	55.2181733333	53.799411083
17	11.058	56.62188	59.9586	59.1377	57.1726	60.58366	62.452	58.4706266667	52.953475	53.0366	53.7976	50.26044	53.0600328413	56.4739111111	56.9656328413
18	11.206	58.36642	62.07422	60.21746	58.75524	63.80224	64.47	60.57456	54.08785	54.334275	55.16125	55.2970933333	54.4007174876	60.5918	59.2386974876
19	11.48	60.23788	63.01326	62.50072	60.99464	65.88328	67.196	62.6148533333	55.691725	56.076075	56.842075	56.35664	55.910791945	60.8564533333	60.674311945


==> wiki_Seeds_k_Spread.txt <==
OfSeeds	k0	k1	k2	k4	k7	k10
1	5.7433666667	31.9210666667	33.0949333333	36.1522666667	37.6181	39.205
2	8.7407333333	44.5068333333	47.6134333333	52.3169666667	54.7842333333	58.1146
3	10.3372333333	46.1422	49.7855333333	56.0183333333	57.7713666667	60.3358666667
4	12.5643	48.3925333333	55.0407333333	62.5565666667	65.8513333333	68.0160666667
5	13.6642666667	49.4867333333	56.1111333333	63.8358333333	65.9772333333	68.2683666667
6	17.1048666667	52.7365666667	63.4776	73.9545333333	81.1108333333	83.9064333333
7	19.1167333333	54.6515333333	65.2872666667	77.7146666667	87.8269666667	90.7306333333
8	21.3929666667	56.9716	67.4657	82.8315333333	94.4757	100.7470333333
9	23.5314	59.1072	69.8090333333	84.7615666667	98.8044333333	106.0002666667
10	27.2158	62.8697	81.1137	99.6583666667	114.0053666667	129.0877


==> wiki_T_TRVVariance_Spread.txt <==
T	TRV005	TRV005NoBoost	TRV010	TRV010NoBoost	TRV015	TRV015NoBoost
10	38.3980533333	7.75356	46.47844	13.04924	55.4975466667	18.7733333333
11	41.6506133333	8.20072	51.3602666667	14.1821733333	61.8125466667	20.9127066667
12	45.7317866667	8.43204	57.0028	14.9168266667	69.9793733333	22.4733733333
13	48.3312933333	8.8788	61.4579066667	16.1822933333	76.8989733333	24.95792
14	50.0326533333	8.9977733333	65.1641466667	16.7445333333	82.2998933333	26.25696
15	53.0837333333	9.1811466667	70.3988133333	17.4667466667	89.7223066667	28.02972
16	55.6206266667	9.6348266667	74.9773866667	18.7755333333	98.5262933333	30.6477733333
17	58.59192	9.8675333333	80.0197466667	19.55752	105.4008133333	32.61768
18	60.41172	10.0202533333	82.3986	20.4874133333	109.6113466667	34.8256133333
19	61.0012533333	10.2044	85.00164	21.0711333333	115.9501733333	36.4658666667


==> wiki_T_bAbStr_Spread.txt <==
T	NoBoost	b0.1PropProbOnly	b0.1-1st-tu	b0.1-2nd-tu	b0.2PropProbOnly	b0.2-1st-tu	b0.2-2nd-tu
10	4.51176	11.1089866667	16.32276	14.2001866667	17.84364	38.8638666667	29.1643733333
11	4.8208533333	12.6383066667	17.9665333333	16.40856	20.7355066667	42.4526933333	34.5862933333
12	5.0561066667	13.7979333333	19.2625466667	18.6871866667	23.0385733333	45.7858933333	41.14592
13	5.0691733333	13.9054133333	19.4835333333	18.8443333333	23.3009066667	46.4751333333	41.82136
14	5.22156	14.7778133333	20.4133333333	19.79104	24.86024	48.27424	43.74888
15	5.5012533333	16.46556	22.17168	21.6146266667	28.15348	52.10912	47.84296
16	5.6779466667	17.5597733333	23.45984	22.8352266667	30.1386133333	54.6547333333	51.3410933333
17	5.8297733333	18.3166533333	24.3117333333	23.76912	31.77024	57.5281333333	53.6886266667
18	5.84528	18.52076	24.5154533333	23.9855066667	32.0398	57.6697733333	54.31636
19	6.0881333333	19.6105733333	25.60344	25.1511066667	34.08828	59.53636	56.7809733333


==> wiki_T_k_Spread.txt <==
T	k0	k1	k2	k4	k7	k10
10	8.5079866667	36.2106133333	37.3429733333	38.7241733333	39.779	40.5375333333
11	8.9142533333	38.4320933333	39.9160933333	41.5580133333	42.8865866667	43.9422
12	9.5262133333	42.0732133333	43.9692533333	45.9743466667	47.68468	48.7326133333
13	9.8028933333	43.86284	45.9190933333	48.4711733333	50.8721866667	52.4281066667
14	10.0752133333	45.4607466667	47.52516	50.48804	53.1140666667	54.73136
15	10.4177066667	47.6329333333	49.8671066667	52.8642	56.225	58.63152
16	10.6884133333	49.4809466667	51.82724	55.6523866667	58.6082933333	61.1358133333
17	11.0883733333	51.91724	54.4648933333	58.8422533333	62.13308	64.97404
18	11.2372933333	53.1664933333	55.7934533333	59.9072133333	64.4049466667	67.4607733333
19	11.4936133333	54.7455733333	57.5337333333	61.82408	66.7630933333	70.5103333333


==> wiki_T_seedsQuality_Spread.txt <==
T	PoorNoBoost	Poor	MediumNoBoost	Medium	GoodNoBoost	Good
10	3.1785866667	4.38092	5.6806266667	21.6691466667	10.2435466667	51.7919466667
11	3.1825733333	4.4772	5.86772	23.1887333333	10.69576	56.0999333333
12	3.1958266667	4.6522666667	6.3785733333	26.8039466667	11.1204666667	60.62048
13	3.2149333333	4.80628	6.6056266667	29.51764	11.46512	63.69308
14	3.2285866667	4.93412	6.9299733333	31.74388	12.0997733333	68.41564
15	3.2302533333	5.04744	7.0364533333	33.01424	12.65004	72.82512
16	3.2352	5.14616	7.38824	35.5842933333	12.9956	75.12956
17	3.2402533333	5.20488	7.74688	38.0947333333	13.1323466667	77.5398133333
18	3.2505066667	5.37128	7.96024	39.7953066667	13.3266133333	79.5305066667
19	3.2516933333	5.46756	8.1377066667	41.48656	13.64644	82.21164


==> wiki_b_k_Spread.txt <==
b	k0	k1	k2	k4	k7	k10
0.01	10.4334533333	13.7423333333	13.84004	13.8990666667	13.96676	13.9486133333
0.025	10.4169866667	18.86256	19.1641333333	19.4154933333	19.58172	19.71912
0.05	10.4288266667	27.8841733333	28.7002533333	29.4078133333	30.0526666667	30.65756
0.075	10.41736	37.50212	38.8434	40.5562533333	42.3205866667	43.62224
0.1	10.4404	47.6423333333	49.9446	52.8522133333	56.2411733333	58.6988133333
0.125	10.42544	58.3342266667	61.6960133333	66.8420533333	72.21648	76.21544
0.15	10.42868	69.6786	74.31036	82.2283733333	91.6012	96.84504
0.175	10.4362666667	81.4965866667	87.5504	98.9971733333	112.52248	121.9656533333
0.2	10.4318533333	93.79284	101.99588	117.3792266667	136.10208	149.0026266667
0.225	10.4374666667	106.3806533333	116.5062	137.42564	160.5532266667	180.0565866667

